SG-Blend: Learning an Interpolation Between Improved Swish and GELU for Robust Neural Representations

Prevailing activation functions such as Swish and GELU tend toward domain-specific optima, Swish was discovered via neural architecture search on vision benchmarks, while GELU dominates transformer-based language models, and neither offers any mechanism to adapt its gating shape to individual layers. This rigidity is especially consequential in transformer FFN blocks, where LayerNorm, unlike BatchNorm, does not suppress the gradient pathologies that activation choice induces across depth. We propose SG-Blend, a per layer adaptive activation that combines SSwish, a bias-corrected, parametric Swish variant we also introduce, with learnable sharpness \b{eta} and zero-centering bias {\gamma}, with GELU through a per-layer blend coefficient {\alpha}, letting each layer locate its own optimum along the SSwishGELU continuum at a cost of only three additional scalars per FFN block, with \b{eta} initialized to 1.0 and learned freely via backpropagation. On BERT-style IMDB classification (5 seeds), it matches peak accuracy (81.31%) while reducing seed-to-seed variance by 42% relative to GELU. Furthermore, it generalizes to autoregressive pretraining, achieving the lowest validation perplexity (49.10) on WikiText103 among all baselines. Crucially, ablations confirm the interpolation structure itself drives these gains, delivering reliable, top-tier performance. Beyond natural language processing, we demonstrate that SG-Blend generalizes robustly to a wider variety of tasks, extending its efficacy to computer vision and other diverse domains.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

